A full relativistic thin disc -- the physics of the plunging region and the value of the stress at the ISCO

The widely used Novikov-Thorne relativistic thin disc equations are only valid down to the radius of the innermost stable circular orbit (ISCO). This leads to an undetermined boundary condition at the ISCO, known as the inner stress of the disc, which sets the luminosity of the disc at the ISCO and introduces considerable ambiguity in accurately determining the mass, spin and accretion rate of black holes from observed spectra. We resolve this ambiguity by self-consistently extending the relativistic disc solution through the ISCO to the black hole horizon by calculating the inspiral of an average disc particle subject to turbulent disc forces, using a new particle-in-disc technique. Traditionally it has been assumed that the stress at the ISCO is zero, with material plunging approximately radially into the black hole at close to the speed of light. We demonstrate that in fact the inspiral is less severe, with several (~4-17) orbits completed before the horizon. This leads to a small non-zero stress and luminosity at and inside the ISCO, with a local surface temperature at the ISCO between ~0.15 and 0.3 times the maximum surface temperature of the disc, in the case where no dynamically important net magnetic field is present. For a range of disc parameters we calculate the value of the inner stress/surface temperature, which is required when fitting relativistic thin disc models to observations. We resolve a problem in relativistic slim disc models in which turbulent heating becomes inaccurate and falls to zero inside the plunging region.

==> Arxiv submitted files/Graphs_for_paper/converteps_to_pdfpublication.txt <==
epstopdf TSNumericalvsNT_fit1.eps
epstopdf TSNumericalvsNT_fit0.eps
epstopdf vrNumerical.eps
epstopdf vphiNumerical.eps
epstopdf TSNumericalvsNT_fit2.eps
epstopdf TSNumericalvsNT_fit3.eps
epstopdf TSNumericalvsNT_fit4.eps
epstopdf TSNumericalvsNT_fit5.eps
epstopdf TSNumericalvsNT_fit6.eps
epstopdf Dampingcheckfit0.eps
epstopdf TSzoomNumericalvsNT_fit1.eps
epstopdf SigmaNumericalvsNT_fit1.eps
epstopdf TcNumericalvsNT_fit1.eps
epstopdf vrNumericalvsNT_fit1.eps
epstopdf H_rNumericalvsNT_fit1.eps
epstopdf FstressNumericalvsNT_fit0.eps
epstopdf inspiral_fit1.eps
epstopdf LENumericalvsNT_fit1.eps
epstopdf ChangeFstress_fit0.eps
epstopdf ChangeFstressTS_fit0.eps
epstopdf inspiral_fit0.eps
epstopdf inspiral_fit2.eps
epstopdf inspiral_fit3.eps
epstopdf inspiral_fit4.eps
epstopdf inspiral_fit5.eps
epstopdf inspiral_fit6.eps
epstopdf coolingvsinfall.eps
epstopdf cs_vs_vr.eps
epstopdf cturb_vs_vr.eps
epstopdf kes_kKramer.eps
epstopdf opticaldepth.eps
epstopdf Prad_Pgas.eps
epstopdf shearsq.eps
epstopdf U_phi.eps
epstopdf U_t.eps
epstopdf Thickforces.eps
epstopdf Thickheating.eps
epstopdf different_shearsq.eps
epstopdf radiativeforce.eps
epstopdf Thinvsthick.eps
epstopdf different_shearsq.eps
epstopdf compression.eps
epstopdf compression2.eps






==> Graphs_for_paper/converteps_to_pdfpublication.txt <==
epstopdf TSNumericalvsNT_fit1.eps
epstopdf TSNumericalvsNT_fit0.eps
epstopdf vrNumerical.eps
epstopdf vphiNumerical.eps
epstopdf TSNumericalvsNT_fit2.eps
epstopdf TSNumericalvsNT_fit3.eps
epstopdf TSNumericalvsNT_fit4.eps
epstopdf TSNumericalvsNT_fit5.eps
epstopdf TSNumericalvsNT_fit6.eps
epstopdf Dampingcheckfit0.eps
epstopdf TSzoomNumericalvsNT_fit1.eps
epstopdf SigmaNumericalvsNT_fit1.eps
epstopdf TcNumericalvsNT_fit1.eps
epstopdf vrNumericalvsNT_fit1.eps
epstopdf H_rNumericalvsNT_fit1.eps
epstopdf FstressNumericalvsNT_fit0.eps
epstopdf inspiral_fit1.eps
epstopdf LENumericalvsNT_fit1.eps
epstopdf ChangeFstress_fit0.eps
epstopdf ChangeFstressTS_fit0.eps
epstopdf inspiral_fit0.eps
epstopdf inspiral_fit2.eps
epstopdf inspiral_fit3.eps
epstopdf inspiral_fit4.eps
epstopdf inspiral_fit5.eps
epstopdf inspiral_fit6.eps
epstopdf coolingvsinfall.eps
epstopdf cs_vs_vr.eps
epstopdf cturb_vs_vr.eps
epstopdf kes_kKramer.eps
epstopdf opticaldepth.eps
epstopdf Prad_Pgas.eps
epstopdf shearsq.eps
epstopdf U_phi.eps
epstopdf U_t.eps
epstopdf Thickforces.eps
epstopdf Thickheating.eps
epstopdf different_shearsq.eps
epstopdf radiativeforce.eps
epstopdf Thinvsthick.eps
epstopdf different_shearsq.eps
epstopdf compression.eps
epstopdf compression2.eps





